Easing Maintenance of Academic Static Analyzers

Academic research in static analysis produces software implementations. These implementations are time-consuming to develop and some need to be maintained in order to enable building further research upon the implementation. While necessary, these processes can be quickly challenging. This article documents the tools and techniques we have come up with to simplify the maintenance of Mopsa since 2017. Mopsa is a static analysis platform that aims at being sound. First, we describe an automated way to measure precision that does not require any baseline of true bugs obtained by manually inspecting the results. Further, it improves transparency of the analysis, and helps discovering regressions during continuous integration. Second, we have taken inspiration from standard tools observing the concrete execution of a program to design custom tools observing the abstract execution of the analyzed program itself, such as abstract debuggers and profilers. Finally, we report on some cases of automated testcase reduction.

==> mopsa_fmt_profiler_head.txt <==
Function         Total time  Self time  Nb. Abs. Calls
%program          336.6601s    1.5805s               1
main              334.6845s    0.2477s               1
fmt               329.1448s    0.0690s              11
get_paragraph     324.2687s    0.7401s              33
get_line          319.8355s    9.6521s             198
flush_paragraph   255.9683s   17.1326s            1232
put_paragraph     124.9037s    3.6056s            1210
put_line          121.2982s   14.4021s            2420
fmt_paragraph      89.4346s   44.8714s            1210
put_space          68.9527s   39.4681s            9752
putchar_unlocked   39.4770s   39.4770s           34378
check_punctuation  37.6901s    2.9554s             429
strchr             34.4265s   19.8060s            1720
put_word           27.3007s   20.2937s            7260
line_cost          26.7890s   26.7890s            5148
memmove            26.0148s   26.0148s            2376
base_cost          17.7743s   17.7743s            2024
strlen             14.6465s   14.6465s            1725
get_space          10.3583s    7.2802s             919
fputs_unlocked      8.5397s    8.5397s            2436
get_prefix          8.0126s    1.5930s             245
getc_unlocked       5.9290s    5.9290s            3547
fwrite_unlocked     2.8730s    2.8730s             803
set_other_indent    2.4664s    2.4664s            1265


==> mopsa_output.txt <==
Checks summary: 21247 total, ✔ 18491 safe, ✗ 129 errors, ⚠ 2627 warnings
  Stub condition: 690 total, ✔ 513 safe, ✗ 3 errors, ⚠ 174 warnings
  Invalid memory access: 8139 total, ✔ 7142 safe, ✗ 4 errors, ⚠ 993 warnings
  Division by zero: 499 total, ✔ 445 safe, ⚠ 54 warnings
  Integer overflow: 11581 total, ✔ 10177 safe, ⚠ 1404 warnings
  Invalid shift: 163 total, ✔ 163 safe
  Invalid pointer comparison: 37 total, ✗ 37 errors
  Invalid pointer subtraction: 85 total, ✗ 85 errors
  Insufficient variadic arguments: 1 total, ✔ 1 safe
  Insufficient format arguments: 26 total, ✔ 25 safe, ⚠ 1 warning
  Invalid type of format argument: 26 total, ✔ 25 safe, ⚠ 1 warning

